Wide-field X-ray observations of the supernova remnant Puppis A with the SRG/ART-XC telescope

The Spectrum-Roentgen-Gamma (SRG) observatory is currently conducting its 4-year all-sky X-ray survey, started on December 12, 2019. The survey is periodically interrupted for technological operations with the spacecraft. These time intervals are usually used by the Mikhail Pavlinsky ART-XC telescope to perform calibrations. In this context, SRG carried out scanning observations of the Puppis A supernova remnant (SNR) with the aim to check the imaging performance of ART-XC and to optimize the technique of image reconstruction for extended objects. Using the unique imaging capabilities of ART-XC and its uniform coverage of the entire Puppis A region, we attempted to investigate the morphology of this SNR at energies >4 keV, and to search for previously unknown X-ray sources. Puppis A was observed in 2019-2020, conducting 1.5 x 1.5 degrees shallow surveys with an exposure of 36 hours. Additional deep pointed observations of the central part of Puppis A were carried out in 2021 lasted 31 hours to highlight the morphology of the extended emission. The X-ray emission of the Puppis A was significantly detected as an extended structure in the 4-6 keV energy band. The morphology of the emission is in general agreement with that observed in soft X-rays previously. The deep sky image of Puppis A obtained with the ART-XC telescope is characterized by a typical SNR shell rim morphology, an extended emission and a bright emission knot in the north-eastern part of the supernova shell. Also, four point X-ray sources have been detected, including three objects identified in catalogs, and one newly discovered X-ray emitter.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
